A Systematic Approach to Predict the Impact of Cybersecurity Vulnerabilities Using LLMs

Vulnerability databases, such as the National Vulnerability Database (NVD), offer detailed descriptions of Common Vulnerabilities and Exposures (CVEs), but often lack information on their real-world impact, such as the tactics, techniques, and procedures (TTPs) that adversaries may use to exploit the vulnerability. However, manually linking CVEs to their corresponding TTPs is a challenging and time-consuming task, and the high volume of new vulnerabilities published annually makes automated support desirable. This paper introduces TRIAGE, a two-pronged automated approach that uses Large Language Models (LLMs) to map CVEs to relevant techniques from the ATT&CK knowledge base. We first prompt an LLM with instructions based on MITRE's CVE Mapping Methodology to predict an initial list of techniques. This list is then combined with the results from a second LLM-based module that uses in-context learning to map a CVE to relevant techniques. This hybrid approach strategically combines rule-based reasoning with data-driven inference. Our evaluation reveals that in-context learning outperforms the individual mapping methods, and the hybrid approach improves recall of exploitation techniques. We also find that GPT-4o-mini performs better than Llama3.3-70B on this task. Overall, our results show that LLMs can be used to automatically predict the impact of cybersecurity vulnerabilities and TRIAGE makes the process of mapping CVEs to ATT&CK more efficient. A replication package is available for download from https://doi.org/10.5281/zenodo.17341503. Keywords: vulnerability impact, CVE, ATT&CK techniques, large language models, automated mapping.

==> tables/data/exact_matching_methodology.csv <==
mapping-type,mapping-method,train F1 score,train precision,train recall,test F1 score,test precision,test recall
exploitation-technique,vulnerability-type,0.07,0.16,0.04,0.07,0.16,0.05
exploitation-technique,exploitation-technique,0.36,0.38,0.34,0.40,0.43,0.38
exploitation-technique,affected-object,0.28,0.20,0.45,0.24,0.17,0.43
exploitation-technique,tactic-technique,0.14,0.14,0.14,0.20,0.20,0.20
exploitation-technique,two-step-approach,0.47,0.40,0.58,0.44,0.35,0.57
exploitation-technique,methodology-combine,0.30,0.19,0.68,0.31,0.20,0.72
primary-impact,vulnerability-type,0.27,0.35,0.22,0.24,0.28,0.20
primary-impact,two-step-approach,0.44,0.39,0.50,0.40,0.33,0.52
primary-impact,functionality,0.02,0.01,0.10,0.01,0.01,0.06
primary-impact,methodology-combine,0.07,0.04,0.37,0.07,0.04,0.35
secondary-impact,vulnerability-type,0.06,0.19,0.04,0.00,0.00,0.00
secondary-impact,two-step-approach,0.08,0.06,0.16,0.08,0.05,0.28
secondary-impact,functionality,0.01,0.01,0.04,0.01,0.00,0.03
secondary-impact,methodology-combine,0.04,0.02,0.12,0.01,0.01,0.07


==> tables/data/exact_matching_models.csv <==
row,model,mapping-type,train F1 score,train precision,train recall,test F1 score,test precision,test recall
0,gpt-4o-mini,exploitation-technique,0.473,0.402,0.576,0.438,0.354,0.574
1,llama3.3-70b,exploitation-technique,0.339,0.236,0.600,0.299,0.202,0.574
2,gpt-4o-mini,primary-impact,0.437,0.388,0.500,0.403,0.329,0.519
3,llama3.3-70b,primary-impact,0.263,0.178,0.500,0.245,0.156,0.574
4,gpt-4o-mini,secondary-impact,0.082,0.056,0.156,0.080,0.047,0.276
5,llama3.3-70b,secondary-impact,0.024,0.013,0.185,0.030,0.016,0.207


==> tables/data/exp_classwise.csv <==
row,attack-id,attack-name,recall-at-ten-train,n-true-train,recall-at-ten-test,n-true-test
0,N/A,N/A,1.00,10,1.00,2
3,T1059,Command and Scripting Interpreter,0.86,14,0.50,2
4,T1068,Exploitation for Privilege Escalation,1.00,2,1.00,2
5,T1078,Valid Accounts,0.96,24,1.00,5
9,T1133,External Remote Services,0.57,14,1.00,4
10,T1189,Drive-by Compromise,1.00,15,1.00,2
11,T1190,Exploit Public-Facing Application,0.99,99,1.00,25
13,T1202,Indirect Command Execution,0.67,3,0.00,2
14,T1203,Exploitation for Client Execution,0.78,9,1.00,3
15,T1204,User Execution,0.94,35,1.00,7
16,T1210,Exploitation of Remote Services,0.50,2,0.00,0
17,T1221,Template Injection,0.00,2,1.00,1
22,T1556,Modify Authentication Process,0.50,2,0.00,0
23,T1566,Phishing,0.14,7,0.00,3
24,T1574,Hijack Execution Flow,0.50,8,0.00,0


==> tables/data/mapping_types_per_cve.csv <==
row,techniques-per-cve,exploitation-occurrences,primary-occurrences,secondary-occurrences
0,Zero,12,57,180
1,One,264,225,69
2,Two,19,11,21
3,Three,0,3,7
4,More than three,1,0,19


==> tables/data/prim_classwise.csv <==
row,attack-id,attack-name,recall-at-ten-train,n-true-train,recall-at-ten-test,n-true-test
0,N/A,N/A,1.00,47,1.00,10
1,T1005,Data from Local System,0.29,7,1.00,1
9,T1059,Command and Scripting Interpreter,0.97,80,1.00,24
10,T1068,Exploitation for Privilege Escalation,0.91,22,1.00,5
12,T1078,Valid Accounts,0.67,3,1.00,1
13,T1082,System Information Discovery,0.00,3,1.00,1
17,T1105,Ingress Tool Transfer,0.00,15,0.60,5
21,T1136,Create Account,0.25,4,0.00,1
26,T1203,Exploitation for Client Execution,0.44,9,0.00,1
32,T1485,Data Destruction,1.00,1,0.00,0
33,T1486,Data Encrypted for Impact,1.00,1,0.00,0
35,T1496,Resource Hijacking,0.80,5,0.00,0
37,T1498,Network Denial of Service,0.00,1,1.00,1
38,T1499,Endpoint Denial of Service,0.67,3,1.00,1
39,T1505,Server Software Component,0.88,8,1.00,2
40,T1548,Abuse Elevation Control Mechanism,1.00,1,0.00,0
44,T1557,Adversary-in-the-Middle,1.00,1,0.00,0


==> tables/data/ranking_approach_models.csv <==
mapping-type,model,train MAP,train Recall-at-ten,train Recall-at-five,test MAP,test Recall-at-ten,test Recall-at-five
exploitation-technique,gpt-4o-mini-basic,0.63,0.80,0.76,0.65,0.76,0.73
exploitation-technique,gpt-4o-mini-combined,0.63,0.85,0.76,0.65,0.82,0.73
exploitation-technique,llama3.3-70b-basic,0.52,0.75,0.68,0.55,0.78,0.73
exploitation-technique,llama3.3-70b-combined,0.53,0.84,0.68,0.55,0.82,0.73
primary-impact,gpt-4o-mini-basic,0.49,0.69,0.59,0.50,0.77,0.52
primary-impact,gpt-4o-mini-combined,0.49,0.69,0.60,0.50,0.77,0.52
primary-impact,llama3.3-70b-basic,0.39,0.69,0.48,0.41,0.56,0.45
primary-impact,llama3.3-70b-combined,0.39,0.71,0.48,0.41,0.56,0.45
secondary-impact,gpt-4o-mini-basic,0.15,0.60,0.15,0.18,0.80,0.20
secondary-impact,gpt-4o-mini-combined,0.15,0.60,0.15,0.18,0.80,0.20
secondary-impact,llama3.3-70b-basic,0.12,0.50,0.12,0.15,0.74,0.15
secondary-impact,llama3.3-70b-combined,0.13,0.50,0.12,0.15,0.73,0.15


==> tables/data/sec_classwise.csv <==
row,attack-id,attack-name,recall-at-ten-train,n-true-train,recall-at-ten-test,n-true-test
0,N/A,N/A,1.00,143,1.00,37
1,T1003,OS Credential Dumping,0.36,11,0.00,0
2,T1005,Data from Local System,0.89,19,1.00,2
11,T1046,Network Service Discovery,0.50,4,0.00,0
13,T1048,Exfiltration Over Alternative Protocol,0.25,4,0.00,1
17,T1059,Command and Scripting Interpreter,0.80,10,1.00,3
20,T1070,Indicator Removal,0.29,7,0.00,1
22,T1078,Valid Accounts,0.67,6,1.00,1
27,T1105,Ingress Tool Transfer,0.22,9,0.00,3
33,T1136,Create Account,0.33,6,0.00,0
44,T1486,Data Encrypted for Impact,0.90,10,1.00,4
47,T1496,Resource Hijacking,1.00,11,1.00,2
49,T1498,Network Denial of Service,0.50,4,0.00,1
50,T1499,Endpoint Denial of Service,0.00,3,1.00,1
51,T1505,Server Software Component,0.38,8,1.00,2
57,T1552,Unsecured Credentials,0.50,2,0.00,0
59,T1555,Credentials from Password Stores,0.00,1,0.50,2
60,T1557,Adversary-in-the-Middle,0.50,2,0.00,0


==> tables/data/technique_value_counts.csv <==
attack_id,count
T1059,133
T1190,127
T1204,44
T1078,40
T1105,32
T1068,32
T1005,29
T1203,22
T1133,21
T1505,21
T1496,18
T1189,17
T1486,15
T1574,15
T1003,14
T1136,11
T1071,11
T1566,10
T1087,10
T1202,9
T1499,8
T1070,8
T1498,7
T1082,7
T1041,7
T1046,5
T1048,5
T1027,5
T1608,5
T1090,4
T1552,4
T1053,3
T1036,3
T1210,3
T1021,3
T1221,3
T1485,3
T1556,3
T1548,3
T1573,3
T1557,3
T1083,3
T1555,3
T1560,2
T1562,2
T1482,2
T1218,2
T1565,2
T1497,2
T1622,2
T1584,2
T1195,2
T1112,2
T1055,2
T1056,2
T1185,2
T1140,2
T1047,2
T1098,2
T1114,2
T1213,2
T1110,2
T1106,2
T1588,1
T1553,1
T1567,1
T1571,1
T1601,1
T1592,1
T1598,1
T1569,1
T1550,1
T1211,1
T1547,1
T1543,1
T1007,1
T1016,1
T1018,1
T1033,1
T1037,1
T1040,1
T1049,1
T1069,1
T1119,1
T1134,1
T1212,1
T1217,1
T1219,1
T1222,1
T1484,1
T1489,1
T1490,1
T1491,1
T1530,1
T1531,1
T1542,1
T1653,1

